A Hybrid Neural-Microfacet BRDF Model for Real-Time Rendering

Over the past decade, microfacet-based BRDF models have formed the foundation of real-time rendering pipelines. Despite their widespread use, they often fail to reproduce subtle appearance effects arising from complex light-surface interactions, which have led to the emergence of specialized physics-based models for specific optical phenomena (e.g., diffraction, iridescence, multilayers). Although more accurate, these models lose versatility and lack performance for real-time rendering. Recently introduced, neural models have demonstrated their ability to approximate BRDF reference data coming from measurements, simulations, or even complex shading networks. However, most current neural models require relatively large networks, making them costly for real-time rendering. In this paper, we introduce a hybrid model that combines a GGX-type microfacet model and a neural model to leverage the best features of both representations. The neural component corrects the appearance approximated by the microfacet component, allowing much smaller network than in existing neural models. We show that, at identical memory cost, our model approximates measurements better than state-of-the-art neural models for a low evaluation overhead compared to a microfacet-based model. Furthermore, our hybrid model remains easily editable by artists and benefits from an important sampling scheme, making it attractive for both offline and real-time rendering.

==> NeuralBRDF.inc <==
\input{NeuralBRDF/commands}
% ------------------------------------------------------------------------

\author[submission ID : xxxx]{submission ID : xxxx}
% \title{Real-Time Neural Appearance via Hybrid BRDFs}
\title{Neural Glazing: A Hybrid BRDF for Real-Time Appearance}

% ------------------------------------------------------------------------

\begin{document}

% ------------------------------------------------------------------------
\teaser{
    % \centering
    \missingfigure[]{}
    \caption{
        Teaser showing some objects with our hybrid neural brdf material, their analytical counter part and the reference an overlay of overhead time 
        \label{fig:teaser}
    }
}

\maketitle

\begin{abstract}
% problem
Over the past decade, microfacet-based BRDFs have formed the foundation of real-time rendering pipelines. 
Despite their widespread use, they often fail to reproduce subtle appearance effects arising from complex light–surface interactions.
% current solutions and their problem
Layered BRDFs can capture these effects, but they are too slow and often require large amounts of memory, making them difficult to integrate into real-time pipelines. 
Neural BRDF models offer a promising alternative, as they can capture complex appearance by fitting to reference BRDF data. 
However, most current neural models require relatively large networks, making them costly for real-time applications—especially in complex scenarios where multiple BRDF evaluations per shading point are needed.
% our approach
We propose a hybrid BRDF that combines a standard analytical model with a compact neural decoder. 
% how does it addess the original problem
In this framework, the neural component predicts only the residual reflectance, refining the appearance produced by the analytical component.
% how it does not have the same limitations of current solutions
This allows the network to be much smaller than existing neural BRDF models.
The hybrid design our model makes its integration into real-time pipelines straightforward.
It also provides tight control over performance as the neural layer can be selectively activated or deactivated.
For instance, in a global illumination context, the neural component can be evaluated only for primary rays to reduce computational overhead while minimizing any impact on visual quality.  
\end{abstract}

% ------------------------------------------------------------------------
\input{NeuralBRDF/Sections/01}
\input{NeuralBRDF/Sections/02}
\input{NeuralBRDF/Sections/03}
\input{NeuralBRDF/Sections/04}
\input{NeuralBRDF/Sections/05}
\input{NeuralBRDF/Sections/06}
\input{NeuralBRDF/Sections/07}
\input{NeuralBRDF/Sections/08}
% ------------------------------------------------------------------------
\bibliographystyle{eg-alpha-doi}
\bibliography{NeuralBRDF/bibliography}

\end{document}

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


